Model Driven Mutation Applied to Adaptative Systems Testing

Dynamically Adaptive Systems modify their behav- ior and structure in response to changes in their surrounding environment and according to an adaptation logic. Critical sys- tems increasingly incorporate dynamic adaptation capabilities; examples include disaster relief and space exploration systems. In this paper, we focus on mutation testing of the adaptation logic. We propose a fault model for adaptation logics that classifies faults into environmental completeness and adaptation correct- ness. Since there are several adaptation logic languages relying on the same underlying concepts, the fault model is expressed independently from specific adaptation languages. Taking benefit from model-driven engineering technology, we express these common concepts in a metamodel and define the operational semantics of mutation operators at this level. Mutation is applied on model elements and model transformations are used to propagate these changes to a given adaptation policy in the chosen formalism. Preliminary results on an adaptive web server highlight the difficulty of killing mutants for adaptive systems, and thus the difficulty of generating efficient tests.

==> code/operateur_mutation.txt <==
method delPropertyMutant(p:Policy): set Policy[*] is do

  var mutant : Policy
  result := Set<Policy>.new
  
  // for each properties delete all related 
  // rules and create new mutant
  p.properties.each{property |  
    // create mutated policy by deleting all 
    // rules with property 
    mutant := p.copy
    mutant.rules.remove(mutant.rules.detect{x | 
      x.containsProperty(property)})
    result.add(mutant)
  }

end



